A distributed block coordinate descent method for training $l_1$ regularized linear classifiers

Distributed training of $l_1$ regularized classifiers has received great attention recently. Most existing methods approach this problem by taking steps obtained from approximating the objective by a quadratic approximation that is decoupled at the individual variable level. These methods are designed for multicore and MPI platforms where communication costs are low. They are inefficient on systems such as Hadoop running on a cluster of commodity machines where communication costs are substantial. In this paper we design a distributed algorithm for $l_1$ regularization that is much better suited for such systems than existing algorithms. A careful cost analysis is used to support these points and motivate our method. The main idea of our algorithm is to do block optimization of many variables on the actual objective function within each computing node; this increases the computational cost per step that is matched with the communication cost, and decreases the number of outer iterations, thus yielding a faster overall method. Distributed Gauss-Seidel and Gauss-Southwell greedy schemes are used for choosing variables to update in each step. We establish global convergence theory for our algorithm, including Q-linear rate of convergence. Experiments on two benchmark problems show our method to be much faster than existing methods.

==> ExperimentsNotes.txt <==
(1) Datasets
(2) Parameters that are common across the method - \lambda, number of features per node, ... 
(3) Metrics - Time vs AUPRC, Time vs Obj. Fun, Iterations vs Sparsity
(4) ADMM: \rho, FPA: \gamma setting, GRock: N = P (working set size) 

Our method: 
(1) role of number of inner iterations - for URL it matters; stick with 5 or 10 iterations. 
(2) \mu parameter setting: 
    KDD results exist (show that \mu does not help) 

Discussion on the mismatch between the theoretical parameter setting and experimental setting --> moving to 
the experiment section; convergence - we are able to prove only for certain parameter setting


GRock: 
Draw objective function plot, for different P values - so, convergence becomes an issue as P becomes 
large. Large P is a practical scenario in distributed setting. Therefore, GRock is not useful. In our method, 
Line Search helps in getting stable behavior (descent). 

FPA: 
(1) Show two values of \gamma - for one value, it diverges; for another value, it becomes slow.

Plots: 
(1) Time versus AUPRC 
(2) Time versus Obj.Fun.

Computation versus Communication trade-off 
- matching does not seem to be a good idea 
- even if we do more computations it is fine! 

How about a plot to see for ourselves only the computation cost of all methods? 
- the plot does look good with PCDN winning! 
- we will add these plots! 

Sparsity pattern: 

(1) Avoid plots where the sparsity goes differently for different methods. Show only plots with values 
reaching same constant for different methods. 
(2) Observations similar to the discussion below figure 7 (page 3223 of Yuan's paper).
(3) Change the threshold to 10^{-16}. Which method finds the optimal set of non-zero parameters quickly? 
If Gauss-Southwell finds consistently that will be good. 

PCDN with Gauss-Southwell experiment - one dataset for all parameter settings  










